Resource Usage Analysis from a Different Perspective on MOOC Dropout

We present a novel learning analytics approach, for analyzing the usage of resources in MOOCs. Our target stakeholders are the course designers who aim to evaluate their learning materials. In order to gain insight into the way educational resources are used, we view dropout behaviour in an atypical manner: Instead of using it as an indicator of failure, we use it as a mean to compute other features. For this purpose, we developed a prototype, called RUAF, that can be applied to the data format provided by FutureLearn. As a proof of concept, we perform a study by applying this tool to the interaction data of learners from four MOOCs. We also study the quality of our computations, by comparing them to existing process mining approaches. We present results that highlight patterns showing how learners use resources. We also show examples of practical conclusions a course designer may benefit from.

==> Converted-Alignment-Result.csv <==
ID,A,B,C,Active-Alignment,Late-Alignment,Early-Alignment,Drop-Alignment,week,
1,46,0,1445,11885,0.00387042490534287,0,0.121581825830879,1,
2,30,34,2428,10440,0.0028735632183908,0.00325670498084291,0.232567049808429,1,
3,34,31,1559,8012,0.00424363454817773,0.00386919620569146,0.194583125312032,1,
4,23,41,828,6453,0.0035642336897567,0.00635363396869673,0.128312412831241,1,
5,22,37,728,5625,0.00391111111111111,0.00657777777777778,0.129422222222222,1,
6,20,32,428,4897,0.00408413314274045,0.00653461302838473,0.0874004492546457,1,
7,11,60,383,4469,0.0024614007607966,0.0134258223316178,0.085701499216827,1,
8,9,41,108,4086,0.00220264317180617,0.0100342633382281,0.026431718061674,1,
9,16,35,363,3978,0.00402212166918049,0.00879839115133233,0.0912518853695324,2,
10,18,33,199,3615,0.00497925311203319,0.00912863070539419,0.0550484094052559,2,
11,19,12,252,3416,0.00556206088992974,0.00351288056206089,0.0737704918032787,2,
12,15,17,253,3164,0.00474083438685209,0.00537294563843236,0.0799620733249052,2,
13,12,12,212,2911,0.0041222947440742,0.0041222947440742,0.0728272071453109,2,
14,20,24,131,2699,0.00741015190811412,0.00889218228973694,0.0485364949981475,2,
15,16,17,165,2568,0.00623052959501558,0.00661993769470405,0.0642523364485981,2,
16,32,72,159,2403,0.0133166874739908,0.0299625468164794,0.066167290886392,2,
17,17,19,168,2244,0.00757575757575758,0.00846702317290553,0.0748663101604278,3,
18,10,10,71,2076,0.00481695568400771,0.00481695568400771,0.0342003853564547,3,
19,14,15,68,2005,0.00698254364089776,0.00748129675810474,0.0339152119700748,3,
20,6,16,76,1937,0.00309757356737222,0.00826019617965927,0.0392359318533815,3,
21,5,24,97,1861,0.00268672756582483,0.0128962923159592,0.0521225147770016,3,
22,8,10,61,1764,0.00453514739229025,0.00566893424036281,0.0345804988662132,3,
23,2,23,40,1703,0.00117439812096301,0.0135055783910746,0.0234879624192601,3,
24,3,28,41,1663,0.00180396873120866,0.0168370414912808,0.0246542393265183,3,
25,7,18,127,1622,0.00431565967940814,0.0110974106041924,0.0782983970406905,4,
26,13,7,73,1495,0.00869565217391304,0.00468227424749164,0.0488294314381271,4,
27,6,7,46,1422,0.00421940928270042,0.00492264416315049,0.0323488045007032,4,
28,12,9,20,1376,0.00872093023255814,0.0065406976744186,0.0145348837209302,4,
29,9,8,18,1356,0.00663716814159292,0.00589970501474926,0.0132743362831858,4,
30,12,7,15,1338,0.00896860986547085,0.00523168908819133,0.0112107623318386,4,
31,15,10,18,1323,0.0113378684807256,0.00755857898715042,0.0136054421768707,4,
32,13,16,46,1305,0.00996168582375479,0.0122605363984674,0.0352490421455939,4,
33,3,28,82,1259,0.00238284352660842,0.0222398729150119,0.0651310563939635,5,
34,9,8,11,1177,0.00764655904842821,0.00679694137638063,0.00934579439252336,5,
35,5,4,14,1166,0.00428816466552316,0.00343053173241852,0.0120068610634648,5,
36,7,1,18,1152,0.00607638888888889,0.000868055555555556,0.015625,5,
37,5,8,17,1134,0.00440917107583774,0.00705467372134039,0.0149911816578483,5,
38,1,6,24,1117,0.000895255147717099,0.0053715308863026,0.0214861235452104,5,
39,3,7,54,1093,0.00274473924977127,0.00640439158279963,0.0494053064958829,5,
40,0,8,35,1039,0,0.00769971126082772,0.0336862367661213,5,
41,0,7,22,1004,0,0.00697211155378486,0.0219123505976096,5,
42,2,8,64,982,0.00203665987780041,0.00814663951120163,0.065173116089613,6,
43,2,3,33,918,0.00217864923747277,0.00326797385620915,0.0359477124183007,6,
44,1,4,35,885,0.00112994350282486,0.00451977401129944,0.0395480225988701,6,
45,0,3,50,850,0,0.00352941176470588,0.0588235294117647,6,
46,0,3,55,800,0,0.00375,0.06875,6,
47,0,0,95,745,0,0,0.12751677852349,6,
48,0,0,80,650,0,0,0.123076923076923,6,
49,0,0,97,570,0,0,0.170175438596491,6,
50,0,0,473,473,0,0,0,6,


==> ConvertedResult.csv <==
ID,week,Active,Drop,Skip,Back,Early,Late,Peek,Total
1,1,11872,0.1733,0.1613,0.0558,0.0,0.0046,0.0,11885
2,1,9814,0.1601,0.1917,0.0739,0.0,0.0043,0.0,11885
3,1,8243,0.1042,0.2361,0.0545,0.0012,0.0039,0.0004,11885
4,1,7384,0.12,0.2088,0.0769,0.003,0.0051,0.0008,11885
5,1,6498,0.0754,0.2592,0.0611,0.0028,0.0049,0.0014,11885
6,1,6008,0.0626,0.2615,0.0251,0.0038,0.0045,0.0029,11885
7,1,5632,0.038,0.3965,0.0192,0.0089,0.0034,0.0058,11885
8,1,5418,0.0904,0.2669,0.0203,0.0076,0.0031,0.0058,11885
9,2,4928,0.084,0.1863,0.0844,0.0116,0.0043,0.0105,11885
10,2,4514,0.0811,0.1781,0.0975,0.0053,0.0055,0.0069,11885
11,2,4148,0.0745,0.2018,0.0882,0.0012,0.0055,0.0048,11885
12,2,3839,0.0643,0.2607,0.0987,0.0034,0.0049,0.0045,11885
13,2,3592,0.0457,0.2845,0.0947,0.0017,0.0045,0.0045,11885
14,2,3428,0.0659,0.2412,0.0686,0.0102,0.0073,0.0089,11885
15,2,3202,0.055,0.2926,0.0415,0.0044,0.0053,0.0049,11885
16,2,3026,0.0826,0.3239,0.0592,0.0235,0.0149,0.0107,11885
17,3,2776,0.0695,0.1866,0.1027,0.0094,0.0061,0.0116,11885
18,3,2583,0.041,0.2033,0.1169,0.0031,0.0058,0.0065,11885
19,3,2477,0.0444,0.201,0.113,0.0057,0.0057,0.0072,11885
20,3,2367,0.0511,0.2138,0.1703,0.0042,0.0046,0.0075,11885
21,3,2246,0.0329,0.2066,0.1434,0.0076,0.0036,0.0047,11885
22,3,2172,0.018,0.2366,0.0852,0.006,0.0051,0.0044,11885
23,3,2133,0.0197,0.2203,0.0394,0.0098,0.0023,0.0049,11885
24,3,2091,0.0665,0.2281,0.033,0.0124,0.0029,0.0061,11885
25,4,1952,0.062,0.1921,0.1194,0.0128,0.0056,0.0092,11885
26,4,1831,0.0437,0.2048,0.1737,0.0027,0.0093,0.0058,11885
27,4,1751,0.0188,0.3392,0.1045,0.004,0.004,0.0038,11885
28,4,1718,0.0239,0.2078,0.1618,0.0052,0.0099,0.0057,11885
29,4,1677,0.0191,0.2916,0.1568,0.0048,0.0072,0.0061,11885
30,4,1645,0.0164,0.2207,0.0571,0.0036,0.0116,0.0055,11885
31,4,1618,0.0303,0.1996,0.1743,0.0062,0.0148,0.0103,11885
32,4,1569,0.0542,0.297,0.0886,0.0108,0.0115,0.0077,11885
33,5,1484,0.0283,0.3322,0.0647,0.0216,0.0013,0.0092,11885
34,5,1442,0.025,0.2295,0.1255,0.0062,0.0069,0.0087,11885
35,5,1406,0.0256,0.1501,0.1088,0.005,0.0043,0.0088,11885
36,5,1370,0.0204,0.2664,0.1642,0.0007,0.0051,0.009,11885
37,5,1342,0.0373,0.1341,0.12,0.0067,0.0052,0.0119,11885
38,5,1292,0.0317,0.1432,0.0735,0.0054,0.0008,0.0087,11885
39,5,1251,0.0288,0.3078,0.0192,0.004,0.0016,0.0058,11885
40,5,1215,0.0313,0.256,0.0189,0.0049,0.0008,0.0101,11885
41,5,1177,0.0518,0.2676,0.017,0.0068,0.0008,0.0095,11885
42,6,1116,0.0547,0.1532,0.1057,0.0099,0.0027,0.0167,11885
43,6,1055,0.0512,0.1469,0.1573,0.0066,0.0019,0.0141,11885
44,6,1001,0.0529,0.1429,0.1628,0.006,0.002,0.0142,11885
45,6,948,0.0612,0.154,0.0506,0.0095,0.0,0.0137,11885
46,6,890,0.1045,0.1281,0.091,0.0045,0.0,0.0145,11885
47,6,797,0.059,0.2196,0.0376,0.0063,0.0,0.0109,11885
48,6,750,0.116,0.144,0.0,0.0093,0.0,0.0158,11885
49,6,663,0.1704,0.1689,0.0,0.0045,0.0,0.0148,11885
50,6,550,0.0,0.0218,0.0,0.0109,0.0,0.0247,11885


==> NanoResult.csv <==
ID,week,Active,Drop,Skip,Back,Early,Late,Peek,Total
1,1,913,0.1161,0.2234,0.0548,0.0,0.0066,0.0,934
2,1,807,0.0929,0.1437,0.0434,0.0,0.0025,0.0,934
3,1,732,0.0765,0.1298,0.0478,0.0,0.0055,0.0,934
4,1,676,0.0444,0.3876,0.0533,0.0015,0.0059,0.0011,934
5,1,646,0.0542,0.1548,0.0372,0.0015,0.0031,0.0021,934
6,1,611,0.0851,0.1358,0.0475,0.0033,0.0033,0.0032,934
7,1,559,0.0519,0.1789,0.0537,0.0072,0.0089,0.0032,934
8,1,530,0.0226,0.2057,0.0528,0.0057,0.0057,0.0011,934
9,1,518,0.0463,0.1776,0.0405,0.0058,0.0077,0.0075,934
10,1,494,0.0121,0.2186,0.0445,0.004,0.0081,0.0043,934
11,1,488,0.0512,0.1025,0.0348,0.0143,0.0102,0.0428,934
12,1,463,0.0691,0.1533,0.0583,0.0043,0.0108,0.0075,934
13,1,431,0.0278,0.1879,0.058,0.0046,0.0116,0.0011,934
14,1,419,0.0263,0.2005,0.0501,0.0024,0.0048,0.0032,934
15,1,408,0.0049,0.4706,0.0147,0.0049,0.0049,0.0032,934
16,1,406,0.0197,0.4113,0.0099,0.0222,0.0049,0.0054,934
17,1,398,0.0779,0.2563,0.0151,0.0126,0.005,0.0107,934
18,2,367,0.0082,0.2262,0.0627,0.0245,0.0109,0.0107,934
19,2,364,0.0165,0.1099,0.0577,0.0137,0.0082,0.0118,934
20,2,358,0.0168,0.1061,0.0559,0.0112,0.0084,0.0064,934
21,2,352,0.0483,0.1051,0.0426,0.0142,0.0085,0.0107,934
22,2,335,0.0239,0.1104,0.0448,0.003,0.0119,0.0043,934
23,2,327,0.0122,0.1254,0.055,0.0122,0.0031,0.0086,934
24,2,323,0.0031,0.2322,0.0279,0.0031,0.0031,0.0021,934
25,2,322,0.0373,0.0901,0.0248,0.0124,0.0062,0.0642,934
26,2,310,0.0129,0.3129,0.0452,0.0032,0.0065,0.0032,934
27,2,306,0.0261,0.1961,0.049,0.0065,0.0033,0.0043,934
28,2,298,0.0101,0.1946,0.0537,0.0,0.0067,0.0032,934
29,2,295,0.0102,0.3254,0.0576,0.0068,0.0068,0.0011,934
30,2,292,0.0034,0.3596,0.0548,0.0,0.0171,0.0043,934
31,2,291,0.0241,0.1306,0.0619,0.0137,0.0137,0.0675,934
32,2,284,0.0106,0.1761,0.0528,0.0211,0.0106,0.0086,934
33,2,281,0.0142,0.2278,0.0569,0.0142,0.0142,0.0032,934
34,2,277,0.0072,0.2671,0.0542,0.0072,0.0144,0.0,934
35,2,275,0.0255,0.2182,0.0182,0.0145,0.0145,0.0064,934
36,2,268,0.0037,0.5448,0.0149,0.0037,0.0112,0.0032,934
37,2,267,0.0412,0.3296,0.0187,0.0075,0.0075,0.0086,934
38,3,256,0.0156,0.1914,0.0703,0.0156,0.0156,0.0139,934
39,3,252,0.0,0.0913,0.0556,0.0198,0.0,0.0214,934
40,3,252,0.0198,0.0675,0.0556,0.0278,0.004,0.0161,934
41,3,247,0.0243,0.2308,0.0445,0.0162,0.0,0.0086,934
42,3,241,0.0249,0.1286,0.0415,0.0041,0.0,0.0107,934
43,3,235,0.0085,0.1149,0.0638,0.0043,0.0,0.0096,934
44,3,233,0.0258,0.1116,0.0644,0.0172,0.0,0.0171,934
45,3,227,0.0132,0.1586,0.0573,0.0176,0.0,0.0032,934
46,3,224,0.0045,0.2321,0.0625,0.0045,0.0,0.0021,934
47,3,223,0.0135,0.2332,0.0538,0.0045,0.0,0.0021,934
48,3,220,0.0091,0.2045,0.0818,0.0136,0.0,0.0032,934
49,3,218,0.0046,0.1009,0.0229,0.0275,0.0092,0.0685,934
50,3,217,0.0092,0.1751,0.0553,0.0184,0.0092,0.0054,934
51,3,215,0.0047,0.2186,0.0512,0.014,0.0233,0.0054,934
52,3,214,0.0093,0.271,0.0327,0.0047,0.0093,0.0032,934
53,3,212,0.0047,0.3396,0.0377,0.0047,0.0,0.0032,934
54,3,211,0.0047,0.455,0.0284,0.0047,0.0,0.0011,934
55,3,210,0.0,0.3571,0.019,0.0,0.0048,0.0021,934
56,3,210,0.0238,0.2762,0.0381,0.019,0.0,0.0064,934
57,4,205,0.0146,0.3171,0.039,0.0195,0.0049,0.015,934
58,4,202,0.0198,0.0792,0.0594,0.0297,0.0,0.0203,934
59,4,198,0.0202,0.0808,0.0354,0.0202,0.0,0.015,934
60,4,194,0.0103,0.0825,0.0515,0.0206,0.0,0.0182,934
61,4,192,0.026,0.0312,0.0469,0.0208,0.0,0.0696,934
62,4,187,0.0053,0.1016,0.0481,0.0214,0.0,0.0107,934
63,4,186,0.0054,0.1559,0.0538,0.0161,0.0,0.0032,934
64,4,185,0.0054,0.1784,0.027,0.0108,0.0,0.0032,934
65,4,184,0.0109,0.038,0.0598,0.0163,0.0054,0.0589,934
66,4,182,0.0,0.2143,0.0385,0.022,0.0,0.0075,934
67,4,182,0.0165,0.1648,0.0769,0.0714,0.0,0.0075,934
68,4,179,0.0503,0.1061,0.0503,0.0112,0.0056,0.045,934
69,4,170,0.0353,0.1176,0.0471,0.0412,0.0,0.0182,934
70,4,164,0.0122,0.1707,0.0366,0.0183,0.0,0.0128,934
71,4,162,0.0309,0.1049,0.0494,0.0185,0.0,0.0161,934
72,4,157,0.0191,0.0828,0.0,0.0255,0.0,0.0171,934
73,4,154,0.1104,0.1169,0.0,0.026,0.0,0.0161,934
74,4,137,0.0,0.0,0.0,0.0511,0.0,0.0214,934


==> ProM-Alignment-Result.csv <==
ID,A,B,C,Active-Alignment,Late-Alignment,Early-Alignment,Drop-Alignment,week,
1,4,0,143,903,0.0044296788482835,0,0.158361018826135,1,
2,5,5,141,760,0.00657894736842105,0.00657894736842105,0.185526315789474,1,
3,2,2,104,619,0.00323101777059774,0.00323101777059774,0.168012924071082,1,
4,0,7,77,515,0,0.0135922330097087,0.149514563106796,1,
5,3,2,55,438,0.00684931506849315,0.0045662100456621,0.125570776255708,1,
6,2,2,75,383,0.00522193211488251,0.00522193211488251,0.195822454308094,1,
7,4,2,35,308,0.012987012987013,0.00649350649350649,0.113636363636364,1,
8,2,14,7,273,0.00732600732600733,0.0512820512820513,0.0256410256410256,1,
9,3,4,4,266,0.0112781954887218,0.0150375939849624,0.0150375939849624,1
10,0,1,7,262,0,0.00381679389312977,0.0267175572519084,1,
11,0,0,12,255,0,0,0.0470588235294118,1,
12,1,0,11,243,0.00411522633744856,0,0.0452674897119342,1,
13,0,1,11,232,0,0.00431034482758621,0.0474137931034483,1,
14,0,2,10,221,0,0.00904977375565611,0.0452488687782805,1,
15,1,0,8,211,0.004739336492891,0,0.037914691943128,1,
16,1,3,6,203,0.00492610837438424,0.0147783251231527,0.0295566502463054,1,
17,0,2,9,197,0,0.0101522842639594,0.0456852791878173,1,
18,1,2,5,188,0.00531914893617021,0.0106382978723404,0.0265957446808511,1,
19,0,2,7,183,0,0.0109289617486339,0.0382513661202186,1,
20,0,10,3,176,0,0.0568181818181818,0.0170454545454545,1,
21,1,2,25,173,0.00578034682080925,0.0115606936416185,0.144508670520231,1,
22,0,3,6,148,0,0.0202702702702703,0.0405405405405405,1,
23,1,3,2,142,0.00704225352112676,0.0211267605633803,0.0140845070422535,2,
24,0,2,1,140,0,0.0142857142857143,0.00714285714285714,2,
25,0,0,0,139,0,0,0,2,
26,0,1,2,139,0,0.00719424460431655,0.0143884892086331,2,
27,0,0,0,137,0,0,0,2,
28,0,0,2,137,0,0,0.0145985401459854,2,
29,0,0,1,135,0,0,0.00740740740740741,2,
30,0,0,2,134,0,0,0.0149253731343284,2,
31,0,0,0,132,0,0,0,2,
32,0,0,0,132,0,0,0,2,
33,0,0,0,132,0,0,0,2,
34,1,0,0,132,0.00757575757575758,0,0,2,
35,1,0,2,132,0.00757575757575758,0,0.0151515151515152,2,
36,0,2,3,130,0,0.0153846153846154,0.0230769230769231,2,
37,0,0,0,127,0,0,0,2,
38,0,0,1,127,0,0,0.0078740157480315,2,
39,2,0,5,126,0.0158730158730159,0,0.0396825396825397,2,
40,0,1,3,121,0,0.00826446280991736,0.0247933884297521,2,
41,0,1,0,118,0,0.00847457627118644,0,2,
42,1,0,1,118,0.00847457627118644,0,0.00847457627118644,2,
43,3,1,2,117,0.0256410256410256,0.00854700854700855,0.0170940170940171,2,
44,0,1,1,115,0,0.00869565217391304,0.00869565217391304,2,
45,1,0,0,114,0.0087719298245614,0,0,2,
46,2,1,4,114,0.0175438596491228,0.0087719298245614,0.0350877192982456,2,
47,0,0,2,110,0,0,0.0181818181818182,2,
48,0,1,0,108,0,0.00925925925925926,0,2,
49,0,2,0,108,0,0.0185185185185185,0,2,
50,0,4,2,108,0,0.037037037037037,0.0185185185185185,2,
51,2,4,2,106,0.0188679245283019,0.0377358490566038,0.0188679245283019,3,
52,0,0,0,104,0,0,0,3,
53,2,0,0,104,0.0192307692307692,0,0,3,
54,0,1,3,104,0,0.00961538461538462,0.0288461538461538,3,
55,2,1,5,101,0.0198019801980198,0.0099009900990099,0.0495049504950495,3,
56,0,1,4,96,0,0.0104166666666667,0.0416666666666667,3,
57,2,0,1,92,0.0217391304347826,0,0.0108695652173913,3,
58,0,1,1,91,0,0.010989010989011,0.010989010989011,3,
59,1,0,2,90,0.0111111111111111,0,0.0222222222222222,3,
60,1,0,5,88,0.0113636363636364,0,0.0568181818181818,3,
61,0,1,1,83,0,0.0120481927710843,0.0120481927710843,3,
62,0,3,1,82,0,0.0365853658536585,0.0121951219512195,3,
63,0,1,0,81,0,0.0123456790123457,0,3,
64,0,1,0,81,0,0.0123456790123457,0,3,
65,0,0,4,81,0,0,0.0493827160493827,3,
66,0,0,0,77,0,0,0,3,
67,0,0,2,77,0,0,0.025974025974026,3,
68,0,0,0,75,0,0,0,3,
69,0,2,0,75,0,0.0266666666666667,0,3,
70,0,2,17,75,0,0.0266666666666667,0.226666666666667,3,
71,0,1,5,58,0,0.0172413793103448,0.0862068965517241,4,
72,0,0,4,53,0,0,0.0754716981132075,4,
73,1,0,6,49,0.0204081632653061,0,0.122448979591837,4,
74,0,0,13,43,0,0,0.302325581395349,4,
75,0,0,1,30,0,0,0.0333333333333333,4,
76,0,1,3,29,0,0.0344827586206897,0.103448275862069,4,
77,0,0,0,26,0,0,0,4
78,0,0,1,26,0,0,0.0384615384615385,4,
79,0,0,3,25,0,0,0.12,4,
80,0,0,2,22,0,0,0.0909090909090909,4,
81,0,0,20,20,0,0,0,4,


==> ProMResult.csv <==
ID,week,Active,Drop,Skip,Back,Early,Late,Peek,Total
1,1,887,0.1375,0.3033,0.0372,0.0,0.0056,0.0,903
2,1,765,0.1412,0.0954,0.0418,0.0,0.0026,0.0,903
3,1,657,0.1233,0.3805,0.0426,0.0061,0.003,0.0,903
4,1,576,0.2031,0.099,0.0417,0.0174,0.0017,0.0011,903
5,1,459,0.1307,0.1068,0.0458,0.0022,0.0109,0.0022,903
6,1,399,0.0652,0.4236,0.0602,0.005,0.005,0.0055,903
7,1,373,0.0536,0.3592,0.0214,0.0054,0.0107,0.0033,903
8,1,353,0.0283,0.5609,0.0368,0.0312,0.0057,0.0011,903
9,1,343,0.0466,0.277,0.0554,0.0117,0.0117,0.0044,903
10,1,327,0.0734,0.107,0.052,0.0061,0.0092,0.0144,903
11,1,303,0.0396,0.1386,0.0495,0.0,0.0099,0.0022,903
12,1,291,0.0515,0.2818,0.0344,0.0,0.0034,0.0055,903
13,1,276,0.0471,0.1341,0.0435,0.0072,0.0072,0.0055,903
14,1,263,0.0304,0.4715,0.0646,0.0076,0.0038,0.0022,903
15,1,255,0.0431,0.1333,0.0431,0.0039,0.0078,0.0033,903
16,1,244,0.0492,0.1885,0.0369,0.0082,0.0041,0.0044,903
17,1,232,0.0216,0.1466,0.0345,0.0043,0.0086,0.0055,903
18,1,227,0.022,0.1762,0.0485,0.0044,0.0088,0.0078,903
19,1,222,0.0135,0.1982,0.0495,0.0135,0.009,0.0078,903
20,1,219,0.1005,0.137,0.0091,0.0685,0.0,0.0255,903
21,1,197,0.0203,0.6142,0.0203,0.0102,0.0,0.0055,903
22,1,193,0.0104,0.8187,0.0155,0.0259,0.0,0.0033,903
23,2,191,0.0262,0.5236,0.0209,0.0314,0.0052,0.0022,903
24,2,186,0.0108,0.1075,0.043,0.0161,0.0,0.01,903
25,2,184,0.0489,0.2663,0.0272,0.0054,0.0,0.0133,903
26,2,175,0.0171,0.12,0.0629,0.0114,0.0,0.0066,903
27,2,172,0.0291,0.3547,0.0116,0.0058,0.0,0.0078,903
28,2,167,0.006,0.515,0.0419,0.006,0.0,0.0022,903
29,2,166,0.0181,0.1024,0.0602,0.0,0.0,0.0144,903
30,2,163,0.0,0.7791,0.0184,0.0,0.0,0.0022,903
31,2,163,0.0245,0.1043,0.0491,0.0,0.0,0.0122,903
32,2,159,0.0,0.8113,0.0189,0.0,0.0,0.0033,903
33,2,159,0.0063,0.0818,0.0629,0.0063,0.0,0.0089,903
34,2,158,0.0063,0.1076,0.0633,0.0,0.0,0.0055,903
35,2,157,0.0127,0.2611,0.0255,0.0,0.0064,0.0033,903
36,2,155,0.0,0.5871,0.0581,0.0,0.0,0.0011,903
37,2,155,0.0323,0.0903,0.0581,0.0,0.0,0.01,903
38,2,150,0.0267,0.1133,0.0533,0.0,0.0,0.0044,903
39,2,146,0.0137,0.1986,0.0342,0.0,0.0205,0.0022,903
40,2,144,0.0069,0.6875,0.0625,0.0,0.0,0.0033,903
41,2,143,0.014,0.0699,0.0839,0.007,0.0,0.0111,903
42,2,141,0.0142,0.1135,0.0638,0.0,0.0,0.0066,903
43,2,139,0.0072,0.2374,0.036,0.0,0.0144,0.0033,903
44,2,138,0.0,0.6304,0.0725,0.0072,0.0,0.0033,903
45,2,138,0.029,0.0797,0.0725,0.0,0.0,0.0122,903
46,2,134,0.0,0.2761,0.0373,0.0075,0.0,0.0033,903
47,2,134,0.0,0.7985,0.0448,0.0,0.0,0.0022,903
48,2,134,0.0224,0.1716,0.0149,0.0075,0.0,0.0078,903
49,2,131,0.0382,0.0611,0.0229,0.0305,0.0,0.0199,903
50,2,126,0.0317,0.5317,0.0159,0.0317,0.0,0.0011,903
51,3,122,0.0246,0.4918,0.0082,0.041,0.0082,0.0022,903
52,3,119,0.0336,0.0504,0.1008,0.0084,0.0,0.0089,903
53,3,115,0.0348,0.0348,0.0261,0.0087,0.0348,0.0155,903
54,3,111,0.027,0.036,0.0991,0.018,0.0,0.0066,903
55,3,108,0.0278,0.0926,0.0833,0.0,0.037,0.0044,903
56,3,105,0.019,0.0476,0.0762,0.0,0.0,0.0044,903
57,3,103,0.0,0.068,0.0874,0.0,0.0291,0.0044,903
58,3,103,0.0,0.0583,0.0971,0.0097,0.0,0.0122,903
59,3,103,0.0194,0.1165,0.0971,0.0,0.0194,0.0033,903
60,3,101,0.0,0.4257,0.099,0.0,0.0099,0.0022,903
61,3,101,0.0,0.604,0.0693,0.0099,0.0,0.0022,903
62,3,101,0.0,0.0495,0.0891,0.0297,0.0,0.0055,903
63,3,101,0.0,0.4257,0.0891,0.0,0.0,0.0,903
64,3,101,0.0099,0.0396,0.099,0.0297,0.0,0.0078,903
65,3,100,0.01,0.82,0.04,0.01,0.0,0.0033,903
66,3,99,0.0,0.0202,0.101,0.0202,0.0,0.0055,903
67,3,99,0.0,0.9091,0.0101,0.0101,0.0,0.0033,903
68,3,99,0.0303,0.101,0.0202,0.0303,0.0,0.0044,903
69,3,96,0.0938,0.0521,0.0104,0.0312,0.0,0.0199,903
70,3,87,0.0575,0.5517,0.0,0.046,0.0,0.0022,903
71,4,82,0.1829,0.2439,0.0122,0.0122,0.0,0.0078,903
72,4,67,0.1642,0.0896,0.1642,0.0,0.0,0.0033,903
73,4,56,0.1786,0.0536,0.1607,0.0179,0.0357,0.0022,903
74,4,46,0.0435,0.3261,0.2826,0.0,0.0,0.0033,903
75,4,44,0.0682,0.3636,0.25,0.0,0.0,0.0033,903
76,4,41,0.0244,0.4146,0.2439,0.0,0.0,0.0022,903
77,4,40,0.275,0.125,0.25,0.025,0.0,0.0022,903
78,4,29,0.0,0.2069,0.2069,0.0,0.0,0.0033,903
79,4,29,0.0345,0.1034,0.0,0.069,0.0,0.0066,903
80,4,28,0.1429,0.0714,0.0,0.0357,0.0,0.0078,903
81,4,24,0.0,0.0,0.0,0.2083,0.0,0.0078,903


==> UltraResult.csv <==
ID,week,Active,Drop,Skip,Back,Early,Late,Peek,Total
1,1,2350,0.0511,0.2877,0.0728,0.0,0.0128,0.0,2383
2,1,2230,0.0332,0.2345,0.0592,0.0,0.0045,0.0,2383
3,1,2156,0.0093,0.4355,0.0524,0.0014,0.0037,0.0,2383
4,1,2136,0.0145,0.4345,0.052,0.0075,0.0042,0.0,2383
5,1,2105,0.1021,0.0746,0.0181,0.0057,0.0038,0.0197,2383
6,1,1890,0.036,0.3984,0.0392,0.0042,0.0053,0.0013,2383
7,1,1822,0.0445,0.1312,0.0434,0.0049,0.0027,0.0063,2383
8,1,1741,0.0442,0.1235,0.0471,0.0006,0.004,0.0046,2383
9,1,1664,0.0415,0.3221,0.0445,0.0006,0.0042,0.0038,2383
10,1,1595,0.0351,0.1335,0.047,0.0025,0.0019,0.0067,2383
11,1,1539,0.0357,0.1468,0.0507,0.0013,0.0078,0.0042,2383
12,1,1484,0.033,0.285,0.0438,0.0034,0.0081,0.0038,2383
13,1,1435,0.0202,0.1554,0.0432,0.0084,0.0056,0.005,2383
14,1,1406,0.0263,0.1572,0.0484,0.0028,0.0071,0.0042,2383
15,1,1369,0.0153,0.3594,0.0387,0.0037,0.0066,0.0029,2383
16,1,1348,0.0185,0.1632,0.0393,0.0082,0.0059,0.008,2383
17,1,1323,0.034,0.1754,0.0393,0.0053,0.0053,0.0063,2383
18,1,1278,0.0235,0.4053,0.0344,0.0023,0.0078,0.0017,2383
19,1,1248,0.0304,0.1939,0.0401,0.0024,0.0048,0.0038,2383
20,1,1210,0.0157,0.2182,0.0397,0.0025,0.0074,0.0021,2383
21,1,1191,0.0109,0.4878,0.0302,0.0025,0.0092,0.0013,2383
22,1,1178,0.0034,0.4788,0.0238,0.0042,0.0059,0.0034,2383
23,1,1174,0.0988,0.1099,0.0179,0.0383,0.0145,0.0436,2383
24,1,1058,0.0095,0.6597,0.0161,0.0104,0.0066,0.0029,2383
25,1,1048,0.0143,0.7166,0.0124,0.0048,0.0067,0.0042,2383
26,1,1033,0.061,0.4124,0.0213,0.0097,0.0126,0.0067,2383
27,2,970,0.0155,0.2814,0.0361,0.0237,0.0144,0.0067,2383
28,2,955,0.0461,0.1728,0.0262,0.0209,0.0094,0.0239,2383
29,2,911,0.0362,0.0878,0.0505,0.0252,0.0033,0.0117,2383
30,2,878,0.0364,0.0797,0.033,0.0125,0.0103,0.029,2383
31,2,846,0.0272,0.1265,0.0402,0.0154,0.0035,0.0122,2383
32,2,823,0.0328,0.1227,0.0389,0.0134,0.0036,0.0122,2383
33,2,796,0.0188,0.1394,0.0452,0.0075,0.005,0.0113,2383
34,2,781,0.0243,0.1498,0.0448,0.0051,0.0115,0.0092,2383
35,2,762,0.0197,0.1273,0.0407,0.0105,0.0079,0.008,2383
36,2,747,0.0589,0.1058,0.0241,0.0054,0.012,0.0239,2383
37,2,703,0.0228,0.1991,0.0327,0.0085,0.0071,0.0063,2383
38,2,687,0.0218,0.1412,0.0437,0.0146,0.0131,0.0055,2383
39,2,672,0.0104,0.2336,0.0446,0.0625,0.0045,0.0059,2383
40,2,665,0.0045,0.3564,0.0165,0.0135,0.0045,0.0063,2383
41,2,662,0.0559,0.0952,0.0106,0.0634,0.0121,0.0277,2383
42,2,625,0.0416,0.5264,0.0224,0.0192,0.0064,0.0029,2383
43,3,599,0.0117,0.2037,0.0351,0.0351,0.0134,0.008,2383
44,3,592,0.0084,0.2821,0.0422,0.0186,0.0101,0.0063,2383
45,3,587,0.0239,0.1193,0.0136,0.0153,0.0119,0.0231,2383
46,3,573,0.0157,0.1309,0.0314,0.0297,0.0017,0.0097,2383
47,3,564,0.0248,0.1418,0.0301,0.0142,0.0018,0.0088,2383
48,3,550,0.0273,0.1673,0.0418,0.0164,0.0018,0.0084,2383
49,3,535,0.0336,0.1439,0.0393,0.0131,0.0019,0.0063,2383
50,3,517,0.0193,0.1373,0.0426,0.0116,0.0058,0.0055,2383
51,3,507,0.0276,0.4596,0.0296,0.0099,0.0079,0.0029,2383
52,3,493,0.0223,0.1481,0.0487,0.1095,0.002,0.0092,2383
53,3,482,0.0249,0.0851,0.0228,0.0228,0.0187,0.0222,2383
54,3,470,0.0149,0.166,0.0213,0.0191,0.0064,0.0046,2383
55,3,463,0.0346,0.1749,0.0259,0.0173,0.0086,0.0055,2383
56,3,447,0.0291,0.1096,0.0515,0.0224,0.0112,0.0155,2383
57,3,434,0.0138,0.4263,0.0138,0.0115,0.0092,0.0025,2383
58,3,428,0.0794,0.1285,0.035,0.0584,0.014,0.0151,2383
59,3,394,0.0178,0.6371,0.0203,0.0152,0.0076,0.0008,2383
60,4,387,0.0181,0.2222,0.0439,0.0336,0.0103,0.0059,2383
61,4,380,0.0026,0.4684,0.0447,0.0237,0.0105,0.0038,2383
62,4,379,0.029,0.0897,0.0369,0.0237,0.0211,0.0193,2383
63,4,368,0.0326,0.1087,0.0598,0.0272,0.0027,0.0067,2383
64,4,356,0.0112,0.1011,0.0618,0.0112,0.0028,0.0063,2383
65,4,352,0.0085,0.142,0.0483,0.0114,0.0085,0.0034,2383
66,4,349,0.0057,0.1691,0.0544,0.0057,0.0057,0.0042,2383
67,4,347,0.0288,0.0922,0.0231,0.0115,0.0115,0.0138,2383
68,4,337,0.0148,0.1484,0.0386,0.0237,0.0059,0.0034,2383
69,4,332,0.0241,0.1506,0.0392,0.0151,0.003,0.0034,2383
70,4,324,0.0093,0.4228,0.0216,0.0062,0.0031,0.0042,2383
71,4,321,0.1059,0.1059,0.0249,0.0592,0.0093,0.0193,2383
72,4,287,0.0139,0.6237,0.0035,0.007,0.0174,0.0017,2383
73,4,283,0.0141,0.735,0.0035,0.0035,0.0071,0.0017,2383
74,5,279,0.0251,0.19,0.0573,0.0358,0.0108,0.0046,2383
75,5,272,0.0074,0.3015,0.0662,0.0147,0.011,0.0025,2383
76,5,270,0.0,0.4963,0.0556,0.0185,0.0037,0.0017,2383
77,5,270,0.0296,0.1074,0.0704,0.0296,0.0,0.0063,2383
78,5,262,0.0153,0.3015,0.0534,0.0115,0.0,0.0034,2383
79,5,258,0.0116,0.6124,0.0543,0.0078,0.0,0.0025,2383
80,5,255,0.0039,0.1098,0.0667,0.0118,0.0,0.0076,2383
81,5,254,0.0157,0.3661,0.0512,0.0039,0.0,0.0025,2383
82,5,250,0.004,0.412,0.076,0.008,0.004,0.0021,2383
83,5,249,0.0161,0.0723,0.0522,0.012,0.004,0.0193,2383
84,5,245,0.0,0.2653,0.0776,0.0122,0.0,0.0042,2383
85,5,245,0.0122,0.1306,0.0816,0.0163,0.0041,0.0046,2383
86,5,242,0.0,0.0785,0.0702,0.0207,0.0041,0.005,2383
87,5,242,0.0083,0.124,0.062,0.0207,0.0041,0.0029,2383
88,5,240,0.0,0.4875,0.0708,0.0042,0.0042,0.0008,2383
89,5,240,0.0042,0.1542,0.0208,0.0042,0.0083,0.0126,2383
90,5,239,0.0209,0.159,0.0377,0.0167,0.0,0.0029,2383
91,5,234,0.0,0.4402,0.0128,0.0,0.0,0.0017,2383
92,5,234,0.0726,0.0556,0.0171,0.0769,0.0043,0.0189,2383
93,5,217,0.0184,0.5346,0.0092,0.0276,0.0,0.0013,2383
94,6,213,0.0282,0.3756,0.0516,0.0188,0.0,0.0059,2383
95,6,207,0.0,0.3478,0.0531,0.0193,0.0097,0.0029,2383
96,6,207,0.029,0.0145,0.0435,0.0145,0.0097,0.0227,2383
97,6,201,0.0149,0.0697,0.0597,0.0149,0.005,0.0097,2383
98,6,198,0.0152,0.3081,0.0505,0.0152,0.0051,0.0034,2383
99,6,195,0.0051,0.5333,0.0462,0.0103,0.0,0.0029,2383
100,6,194,0.0206,0.1289,0.0515,0.0155,0.0103,0.0151,2383
101,6,190,0.0053,0.0737,0.0789,0.0158,0.0053,0.0088,2383
102,6,189,0.0053,0.4233,0.0476,0.0106,0.0053,0.0038,2383
103,6,188,0.0053,0.734,0.0479,0.0,0.0,0.0034,2383
104,6,187,0.0428,0.0267,0.0267,0.0214,0.0053,0.0239,2383
105,6,179,0.0335,0.1173,0.0503,0.0279,0.0,0.0088,2383
106,6,173,0.0289,0.237,0.0347,0.0058,0.0058,0.005,2383
107,6,168,0.0298,0.7143,0.0476,0.006,0.0,0.0017,2383
108,6,163,0.0,0.6442,0.0675,0.0184,0.0061,0.0029,2383
109,6,163,0.0123,0.1227,0.0552,0.0307,0.0061,0.0143,2383
110,6,161,0.0,0.2112,0.0497,0.0124,0.0373,0.0063,2383
111,6,161,0.0062,0.3975,0.0311,0.0248,0.0,0.005,2383
112,6,160,0.2125,0.0063,0.0,0.1,0.0,0.034,2383
113,6,126,0.127,0.4365,0.0,0.0317,0.0,0.0059,2383
114,6,110,0.0,0.0,0.0,0.0727,0.0,0.0101,2383

